Analytic two-loop master integrals for $tW$ production at hadron colliders. Part II

We present analytic results of the two-loop master integrals for hadronic $tW$ production that contain two massive propagators. For the planar integral family, we succeed in constructing the canonical basis, so the results are written in terms of multiple polylogarithms. The master integrals in the non-planar integral families have been calculated by Taylor series expansion around $m_W^2=0$. Even with this simplification, there are multiple square roots involved in the differential equations, which can not be rationalized simultaneously. We find that a proper linear combination of the integral basis alleviates the problem so that the results are expressed by multiple polylogarithms or single integrals over multiple polylogarithms up to weight four. These single integrals can be evaluated using the classic Newton-Cotes formulas. Our analytic results of master integrals would be used in the computation of the two-loop amplitudes for $tW$ production.

==> Analytical_expressions/README.txt <==
Running the Cal_P2.nb Cal_NP2.nb, Cal_NP3.nb and Cal_NP4.nb, one can obtain the numerical result of the corresponding integral families. 
Notice that the PolyLogTools package is required. 

The weight-four results of g50, g51, g57, g58, g59 and g60 can be evaluated by the Newton-Cotes formulas, 
which can be found in NP3_g50_Cotes.nb, NP3_g51_Cotes.nb, NP3_g57_Cotes.nb, NP3_g58_Cotes.nb, NP3_g59_Cotes.nb and NP3_g60_Cotes.nb in the corresponding folders. 


==> Numerical_results/README.txt <==
The numerical results of the basis integrals in the P2 family are given at the physical kinematic point
(mt^2=1,mw^2=0.25,s=10,u=-6.75,t=-2), 
while those in the NP2, NP3 and NP4 families are given at the physical kinematic point
(mt^2=1,mw^2=0,s=10,u=-2.25,t=-6.75).
